Structuring and presenting data for testing of automotive electronics to reduce effort during decision making

Automotive engineering is recognized as a combination of software and mechanical engineering due to the ever-increasing number of software-based components in vehicles. Since vehicles have become more sophisticated than before to ensure robustness, testing of automotive electronics is performed in high volume, producing immense test-related data. This study investigates how unstructured and decentralized test-related data from testing of automotive electronics creates issues in decision making during the testing and analysis process of test artifacts by performing an exploratory case-study at one of the leading automotive companies, Volvo Cars. From the findings of the exploratory study, a prototype was designed to improve the data and information structure and presentation for test analysis and diagnostics for automotive electronics. The prototype's results showed that providing better data and information structure significantly increases the efficiency and reduces the workload for testers when conducting test analysis and diagnostics. Testers showed a decrease in task load for tasks related to testing due to better information structure, presentation, correctness and accessibility. Hence, the improvements aided the testers to arrive at decisions regarding root cause analysis of failed tests efficiently. The findings of this study can assist automotive companies in systematically investigating and improving the testing process of automotive electronics in regards to managing and structuring test-related data. Keywords: Testing, Automotive Electronics, Electronic Control Unit, ECU, Unstructured Data.

==> readme/comments.txt/comments.txt <==
Abstract -> wording
Introduction{
	-> Explain QA
	-> "Derive Decisions" give examps from the paper
	-> The output data is used to derive decisions and having a larger set of it can affect data-driven decision-making [3]. {Expain this more}
	
}

ProblemDescription{
	-> Write it in order, according to how he suggested (High Effort)
	-> Describe decision making in our context
}

PurposeOfStudy{
	-> Make sure to explain decision making earlier. Make it precisie
}

DataDrivenDecisionMaking{
	-> Give specific exmaples of this in the automotive domain
	-> Give some examples of the different testing we used.
}

UnstructuredData{
	-> Find examples of unstructured data based on automotive testing
}

testingOfAutomotiveElectronics{
	-> testing/Sensor/Siganl give a small exmaple
}

relatedWork{
	-> Find Paper on decision-making on testing.
	
	DataDrivenDecisionMakingProcess{
		-> Write about why is tour research improtatnt?
		-> What improvements are we targetting?
		-> How does teh related work relate to what we are doing?
	}
	
	DecisionMakingModel{
		-> Write about how the models are connected to our research? For exmaple: During TLX, which feature(Model) tehy used teh most?
		-> Talk about how increasing data causes testers to eliminate things and create a link between that with the models. Don't over write about the models.
	}
}


Methods{
	Understanding the problem{
		-> Reshuffle the objective and and goal.
		-> Explanantio of metods used to collect data
	}
	Applying data collection and categorization methods{
		-> Teh golas in the bootom need to be explained earlier soi taht the reader knows teh terms that are being used.
	}
	
	Coding qualitative data{
		-> explain affinity diagram pls.
	}
}

4.6.1 -> Maybe say defining the tasks for TLX! USABILTIY 
4.6.5 -> link the task to the previous

4.1 highlight teh stakeholders for the tehsis so that 5.1.1 is a bit clear

5.4 exPAND nasa tlx, what does the scoring mean? How we did the calculations

instraead of refereing to tasks with numebrs, name trhem and use thos ename in the discussion instead of recalling them using the numbers. 


==> readme/readme.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% LATEX TEMPLATE FOR MASTER THESIS AT CHALMERS UNIVERSITY OF TECHNOLOGY %
% CREATED BY DAVID FRISK, 2014						%
%									%
% BASED ON GUIDELINES FOUND ON 						%
% https://student.portal.chalmers.se/en/chalmersstudies/		%
% masters-thesis/Pages/design-and-publish-masters-thesis.aspx           %
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

INFO:

This template has been constructed based on the following documents and webpages:

* Design and publish masters thesis (https://student.portal.chalmers.se/en/chalmersstudies/masters-thesis/Pages/design-and-publish-masters-thesis.aspx)

* Language policy of chalmers (available on http://www.chalmers.se/insidan/EN/tools/language-issues)

* Regulations for language issues at chalmers (available on http://www.chalmers.se/insidan/EN/tools/language-issues)

* Layout of the thesis (http://www.chalmers.se/insidan/EN/tools/design-manual/templates/layout-thesis)


GENERAL NOTES:

* To create a perspicuous structure of the report source code, each chapter (Abstract, Acknowledgements, Introduction, Methods etc.) is put in a separate .tex file placed in the "include" folder. 

* The packages and settings defining the output of the source code have, for the reason mentioned above, also been put in a separate .tex file called PackagesSettings.tex . This file starts with some basic settings and ends with some optional settings used to tune the layout of the report, hence the latter ones can be modified or removed if desired.

* Separate .tex files in the "include" folder are imported into the main file Report_template.tex using the command "input", e.g. "\input{include/Methods}". 


